Sound Value Iteration

Computing reachability probabilities is at the heart of probabilistic model checking. All model checkers compute these probabilities in an iterative fashion using value iteration. This technique approximates a fixed point from below by determining reachability probabilities for an increasing number of steps. To avoid results that are significantly off, variants have recently been proposed that converge from both below and above. These procedures require starting values for both sides. We present an alternative that does not require the a priori computation of starting vectors and that converges faster on many benchmarks. The crux of our technique is to give tight and safe bounds - whose computation is cheap - on the reachability probabilities. Lifting this technique to expected rewards is trivial for both Markov chains and MDPs. Experimental results on a large set of benchmarks show its scalability and efficiency.

==> plotdata/alltimes.csv <==
num;II;sym-II;topo-sym-II;topo-II;QVI;nb-QVI;topo-QVI;PRISM;topo-PRISM;VI
1;0.0;0.0;0.0;0.0;0.0;0.0;0.0;0.146;0.163;0.0
2;0.0;0.0;0.0;0.0;0.0;0.0;0.0;0.254;0.321;0.0
3;0.0;0.0;0.001;0.001;0.0;0.0;0.0;0.451;0.595;0.0
4;0.0;0.0;0.001;0.001;0.0;0.0;0.001;0.47;0.904;0.0
5;0.001;0.001;0.001;0.001;0.001;0.001;0.001;0.482;1.542;0.001
6;0.001;0.001;0.002;0.001;0.001;0.001;0.001;0.624;2.1;0.001
7;0.001;0.001;0.002;0.002;0.001;0.001;0.001;0.659;2.663;0.001
8;0.001;0.001;0.002;0.002;0.001;0.001;0.002;0.771;2.782;0.001
9;0.001;0.001;0.002;0.002;0.001;0.001;0.002;0.985;3.035;0.001
10;0.002;0.002;0.003;0.002;0.001;0.001;0.002;1.547;3.981;0.002
11;0.002;0.002;0.004;0.003;0.002;0.002;0.003;1.774;6.794;0.002
12;0.003;0.003;0.004;0.004;0.002;0.002;0.003;2.376;7.276;0.003
13;0.008;0.008;0.005;0.004;0.006;0.006;0.004;2.74;7.725;0.003
14;0.012;0.012;0.013;0.013;0.012;0.008;0.012;3.006;9.233;0.004
15;0.012;0.013;0.015;0.013;0.012;0.012;0.014;3.036;13.008;0.008
16;0.013;0.027;0.023;0.015;0.012;0.013;0.023;3.933;13.922;0.011
17;0.015;0.031;0.028;0.023;0.026;0.026;0.023;5.33;24.889;0.013
18;0.027;0.04;0.034;0.026;0.037;0.029;0.025;6.222;33.711;0.026
19;0.056;0.056;0.04;0.037;0.037;0.033;0.029;6.49;33.949;0.028
20;0.06;0.06;0.04;0.04;0.038;0.041;0.038;6.51;36.196;0.039
21;0.067;0.065;0.047;0.04;0.053;0.048;0.054;7.444;58.098;0.042
22;0.067;0.075;0.056;0.056;0.056;0.054;0.056;7.46;77.176;0.048
23;0.076;0.085;0.074;0.065;0.061;0.054;0.074;8.24;186.793;0.053
24;0.078;0.087;0.077;0.078;0.063;0.057;0.077;9.24;207.258;0.053
25;0.086;0.092;0.081;0.08;0.069;0.062;0.079;9.395;267.947;0.058
26;0.09;0.092;0.082;0.08;0.086;0.064;0.09;12.913;271.654;0.066
27;0.092;0.095;0.088;0.095;0.09;0.09;0.091;14.163;414.273;0.079
28;0.092;0.1;0.095;0.098;0.092;0.091;0.092;19.306;497.848;0.087
29;0.113;0.114;0.096;0.1;0.1;0.1;0.093;23.873;774.477;0.089
30;0.12;0.115;0.099;0.104;0.103;0.103;0.1;24.863;1131.444;0.093
31;0.12;0.12;0.1;0.109;0.106;0.105;0.104;33.566;1398.633;0.093
32;0.121;0.12;0.114;0.115;0.116;0.117;0.114;34.908;1461.857;0.097
33;0.127;0.137;0.141;0.142;0.118;0.119;0.136;35.958;1640.524;0.102
34;0.141;0.141;0.145;0.144;0.13;0.127;0.144;58.696;1859.72;0.105
35;0.161;0.184;0.16;0.169;0.152;0.149;0.179;63.237;2305.11;0.114
36;0.232;0.241;0.231;0.233;0.198;0.165;0.189;76.456;4000;0.126
37;0.25;0.25;0.236;0.244;0.225;0.246;0.214;79.588;4000;0.129
38;0.259;0.255;0.244;0.264;0.228;0.252;0.226;85.327;4000;0.176
39;0.259;0.26;0.261;0.292;0.247;0.259;0.233;92.349;4000;0.19
40;0.274;0.264;0.282;0.305;0.252;0.278;0.244;99.185;4000;0.203
41;0.296;0.301;0.294;0.316;0.254;0.291;0.269;110.723;4000;0.223
42;0.302;0.306;0.309;0.319;0.26;0.306;0.277;156.76;4000;0.241
43;0.328;0.331;0.316;0.333;0.304;0.32;0.279;181.703;4000;0.245
44;0.352;0.336;0.331;0.371;0.305;0.325;0.293;204.203;4000;0.249
45;0.357;0.347;0.336;0.373;0.318;0.347;0.296;208.642;4000;0.29
46;0.359;0.347;0.371;0.393;0.333;0.458;0.302;241.666;4000;0.297
47;0.418;0.399;0.382;0.397;0.352;0.493;0.331;265.98;4000;0.339
48;0.508;0.511;0.411;0.41;0.496;0.582;0.343;267.35;4000;0.34
49;0.579;0.583;0.459;0.505;0.576;0.589;0.381;393.777;4000;0.361
50;0.613;0.613;0.584;0.578;0.61;0.596;0.554;410.863;4000;0.372
51;0.663;0.662;0.609;0.601;0.635;0.636;0.583;499.53;4000;0.499
52;0.731;0.727;0.645;0.634;0.65;0.646;0.593;772.95;4000;0.543
53;0.785;0.786;0.67;0.674;0.723;0.675;0.626;1052.212;4000;0.544
54;0.817;0.818;0.72;0.722;0.723;0.724;0.633;1137.617;4000;0.577
55;1.081;0.967;0.738;0.741;0.735;0.735;0.659;1373.006;4000;0.605
56;1.154;1.116;0.902;0.893;0.815;0.752;0.72;1391.225;4000;0.62
57;1.171;1.168;0.923;0.922;0.864;0.814;0.761;1612.595;4000;0.721
58;1.256;1.262;0.978;0.972;1.07;1.07;0.892;1890.215;4000;0.73
59;1.313;1.284;1.058;1.062;1.098;1.107;0.92;2300.887;4000;0.761
60;1.324;1.399;1.086;1.092;1.143;1.125;0.949;2490.186;4000;0.774
61;1.453;1.444;1.255;1.256;1.24;1.14;0.97;4000;4000;0.817
62;1.52;1.49;1.284;1.26;1.24;1.233;0.971;4000;4000;0.904
63;1.524;1.523;1.286;1.293;1.273;1.272;1.016;4000;4000;1.06
64;1.561;1.53;1.314;1.353;1.416;1.272;1.066;4000;4000;1.103
65;1.589;1.577;1.433;1.44;1.443;1.463;1.175;4000;4000;1.139
66;1.674;1.666;1.564;1.567;1.552;1.551;1.195;4000;4000;1.242
67;1.689;1.681;1.576;1.577;1.567;1.56;1.261;4000;4000;1.245
68;1.737;1.859;1.682;1.612;1.729;1.755;1.286;4000;4000;1.253
69;1.808;1.889;1.731;1.794;1.75;1.764;1.564;4000;4000;1.286
70;2.184;2.003;1.803;1.795;1.802;1.831;1.576;4000;4000;1.472
71;2.468;2.472;2.087;2.098;2.003;2.024;1.912;4000;4000;1.485
72;2.51;2.509;2.104;2.106;2.171;2.121;2.075;4000;4000;1.565
73;2.822;2.725;2.376;2.371;2.235;2.173;2.103;4000;4000;1.677
74;3.174;3.172;2.515;2.464;2.32;2.244;2.194;4000;4000;1.688
75;3.407;3.38;2.517;2.511;2.6;2.268;2.323;4000;4000;1.785
76;4.473;3.677;2.644;2.597;2.729;2.638;2.343;4000;4000;1.877
77;4.684;4.676;2.842;2.829;3.208;2.82;2.361;4000;4000;2.225
78;4.724;5.263;3.172;2.887;3.491;3.259;2.405;4000;4000;2.239
79;5.545;5.56;3.303;3.255;4.272;4.624;2.555;4000;4000;2.28
80;5.587;5.589;3.423;3.418;4.292;5.017;2.592;4000;4000;2.745
81;6.224;6.174;4.096;4.05;4.635;5.259;2.762;4000;4000;2.941
82;6.845;6.879;4.59;4.601;5.31;5.482;3.174;4000;4000;3.146
83;6.931;7.157;4.616;4.626;5.471;5.501;4.044;4000;4000;3.43
84;7.245;7.567;4.756;4.768;5.668;6.951;4.34;4000;4000;3.602
85;7.534;7.736;5.452;5.476;7.41;9.069;4.359;4000;4000;3.71
86;9.506;10.031;5.713;6.118;9.173;9.265;4.366;4000;4000;4.262
87;9.578;10.278;6.162;6.121;9.319;9.348;4.578;4000;4000;4.567
88;10.356;10.649;6.65;6.179;9.548;9.586;4.634;4000;4000;4.981
89;10.595;10.675;6.735;6.661;9.715;9.62;4.902;4000;4000;5.128
90;10.914;10.873;6.867;6.849;9.765;9.68;5.175;4000;4000;5.488
91;11.326;11.523;8.283;7.989;10.118;9.895;6.047;4000;4000;5.719
92;14.518;14.615;8.311;8.248;10.469;10.365;6.671;4000;4000;5.755
93;14.801;15.558;8.663;8.471;11.228;10.716;7.018;4000;4000;5.838
94;16.328;16.43;9.564;8.589;14.268;11.23;7.821;4000;4000;6.262
95;17.537;17.423;9.816;9.456;14.486;14.448;7.897;4000;4000;6.42
96;18.06;19.157;11.542;11.622;15.978;14.507;8.552;4000;4000;6.932
97;19.195;21.982;12.055;12.084;16.325;16.03;11.103;4000;4000;7.383
98;23.167;24.439;12.607;12.801;17.374;19.988;11.586;4000;4000;8.228
99;24.539;24.635;14.921;14.898;19.723;21.932;13.838;4000;4000;8.347
100;25.161;29.271;17.42;17.047;20.855;24.826;14.099;4000;4000;8.911
101;28.649;30.187;20.865;17.994;22.245;25.329;14.532;4000;4000;9.193
102;32.709;32.739;21.713;20.735;24.857;28.823;17.1;4000;4000;13.354
103;41.011;40.703;28.718;28.892;28.786;36.264;17.166;4000;4000;13.903
104;45.905;46.45;30.169;29.962;37.717;37.569;19.377;4000;4000;15.477
105;49.439;49.027;34.975;33.052;44.009;43.991;25.572;4000;4000;17.783
106;53.946;50.011;39.751;34.017;44.785;44.686;27.43;4000;4000;19.119
107;68.826;68.895;41.09;40.839;51.997;51.852;32.214;4000;4000;21.886
108;79.209;78.778;44.834;44.161;68.788;68.792;32.896;4000;4000;22.367
109;88.825;117.782;51.011;50.551;88.815;111.358;41.154;4000;4000;24.111
110;140.038;141.177;51.823;51.791;111.336;112.383;51.726;4000;4000;25.336
111;169.7;171.441;145.672;143.794;125.974;148.925;91.278;4000;4000;27.546
112;217.496;234.049;150.07;149.972;195.86;194.057;103.431;4000;4000;48.899
113;222.767;250.953;160.897;163.612;197.49;197.587;130.881;4000;4000;66.048
114;370.422;360.398;190.192;192.149;206.552;210.096;140.411;4000;4000;71.766
115;495.192;438.094;194.535;193.372;232.754;214.843;183.08;4000;4000;75.009
116;503.781;495.582;264.725;264.124;406.902;409.678;189.934;4000;4000;124.445
117;529.734;702.441;374.885;373.885;439.996;439.597;217.001;4000;4000;147.343
118;1226.248;1691.731;487.738;458.105;742.787;974.181;373.994;4000;4000;320.828
119;1901.446;1957.331;1042.707;1029.101;981.36;1131.957;376.078;4000;4000;346.298
120;2213.659;2653.079;1326.731;1312.249;1389.508;1418.757;697.043;4000;4000;563.624
121;2647.113;3203.331;1418.696;1384.889;1551.393;1540.376;1134.264;4000;4000;580.853
122;3164.635;3985.734;2121.812;1947.206;1873.622;1898.216;1427.003;4000;4000;798.343
123;4000;4000;2793.285;2855.178;4000;4000;1768.558;4000;4000;844.62
124;4000;4000;4000;4000;4000;4000;1900.562;4000;4000;1177.817
125;4000;4000;4000;4000;4000;4000;3579.732;4000;4000;3141.732
126;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000
127;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000
128;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000
129;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000
130;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000
131;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000
132;4000;4000;4000;4000;4000;4000;4000;4000;4000;4000


==> plotdata/scatterplot-SVI-iters-vs-II-iters-0.csv <==
benchmark;modeltype;SVI-iters;II-iters
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;18.0;18.0
egl--egl.pm-messagesA.pctl-N10_L8;MC;18.0;19.0
tandem-tandem.sm-first_queue_full.csl-c2047;MC;9.0;9.0
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;29.0;30.0
herman--herman13.pm-steps.pctl;MC;143.0;153.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;5.0;5.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;3.0;3.0
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;61.0;65.0
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;7.0;7.0
csma--csma4_2.nm-all_before_max.pctl;MDP;23.0;23.0
leader_sync--leader_sync5_8.pm-time.pctl;MC;2.0;5.0
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;7.0;7.0
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;27.0;27.0
asyncleader--leader7.nm-rounds.pctl;MDP;34.0;43.0
asyncleader--leader8.nm-rounds.pctl;MDP;39.0;47.0
tandem-tandem.sm-first_queue_full.csl-c511;MC;9.0;9.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;2.0;3.0
leader_sync--leader_sync5_3.pm-time.pctl;MC;2.0;11.0
egl--egl.pm-messagesA.pctl-N10_L4;MC;10.0;11.0
asyncleader--leader5.nm-rounds.pctl;MDP;28.0;35.0
nand--nand.pm-reliable.pctl-N40_K7;MC;1.0;1.0
csma--csma4_4.nm-all_before_max.pctl;MDP;29.0;31.0
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.0;5.0
herman--herman11.pm-steps.pctl;MC;97.0;101.0
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;50.0;49.0
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;192.0;194.0
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;15.0;22.0
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;19.0;22.0
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;43.0;42.0
brp--brp.pm-p1.pctl-MAX4_N4096;MC;229.0;243.0
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;24.0;9.0
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;42.0;41.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;23.0;5.0
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;63.0;67.0
peer2peer--peer2peer4_5.sm-time.pctl;MC;1.0;1.0
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;48.0;48.0
csma--csma3_4.nm-all_before_max.pctl;MDP;19.0;17.0
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;7.0;7.0
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;60.0;59.0
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;30.0;9.0
tandem-tandem.sm-first_queue_full.csl-c1023;MC;9.0;9.0
nand--nand.pm-reliable.pctl-N40_K4;MC;1.0;1.0
csma--csma2_6.nm-all_before_max.pctl;MDP;33.0;47.0
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;7.0;7.0
firewire--firewire.nm-time_sending.pctl-delay100;MDP;6.0;1.0
asyncleader--leader6.nm-rounds.pctl;MDP;30.0;39.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;13.0;5.0
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;6.0;7.0
herman--herman9.pm-steps.pctl;MC;61.0;65.0
brp--brp.pm-p1.pctl-MAX3_N2048;MC;130.0;141.0
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;7.0;7.0
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;18.0;18.0
brp--brp.pm-p1.pctl-MAX2_N1024;MC;78.0;85.0
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;7.0;7.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;2.0;3.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;2.0;3.0
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;62.0;67.0
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;15.0;15.0
leader_sync--leader_sync6_8.pm-time.pctl;MC;2.0;5.0
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;213.0;217.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;5.0;5.0
leader_sync--leader_sync6_3.pm-time.pctl;MC;2.0;15.0
tandem-tandem.sm-first_queue_full.csl-c255;MC;9.0;9.0
nand--nand.pm-reliable.pctl-N60_K2;MC;1.0;1.0
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;52.0;52.0
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;61.0;65.0
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;48.0;48.0
firewire--firewire.nm-time_sending.pctl-delay36;MDP;84.0;117.0
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;7.0;7.0
egl--egl.pm-messagesA.pctl-N5_L4;MC;10.0;11.0
herman--herman15.pm-steps.pctl;MC;195.0;213.0
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;18.0;18.0
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;44.0;43.0
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;23.0;30.0
egl--egl.pm-messagesA.pctl-N5_L8;MC;18.0;19.0
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;168.0;170.0
nand--nand.pm-reliable.pctl-N20_K4;MC;1.0;1.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;3.0;3.0
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;7.0;7.0
firewire--firewire.nm-time_sending.pctl-delay3;MDP;77.0;97.0
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;180.0;182.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.0;5.0


==> plotdata/scatterplot-SVI-iters-vs-II-iters-1.csv <==
benchmark;modeltype;SVI-iters;II-iters
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;4597.0;4637.0
uav--uav.nm-multi.pctl-COUNTER10;MDP;9326.0;11214.0
uav--uav.nm-multi.pctl-COUNTER30;MDP;6493.0;8126.0
uav--uav.nm-multi.pctl-COUNTER40;MDP;6506.0;8198.0
fgf--fgf.sm-prob.pctl;MC;3265.0;3743.0
ij--ij20.nm-steps.pctl;MDP;1474.0;1461.0
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;1693.0;1697.0
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;314.0;317.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;1757.0;2679.0
fgf--fgf.sm-bound.pctl;MC;5352.0;5709.0
polling--poll12.sm-s1_before_s2.csl;MC;612.0;613.0
consensus--coin2.nm-steps_min.pctl-K16;MDP;8861.0;15343.0
polling--poll16.sm-s1_before_s2.csl;MC;556.0;557.0
fgf--fgf.sm-time.pctl;MC;6616.0;7327.0
consensus--coin6.nm-steps_min.pctl-K4;MDP;4848.0;7369.0
polling--poll18.sm-s1_before_s2.csl;MC;537.0;537.0
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;1028.0;461.0
consensus--coin4.nm-steps_min.pctl-K4;MDP;2067.0;2673.0
ij--ij16.nm-steps.pctl;MDP;849.0;839.0
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;880.0;881.0
ij--ij18.nm-steps.pctl;MDP;1124.0;1117.0
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;659.0;659.0
uav--uav.nm-multi.pctl-COUNTER20;MDP;6486.0;8020.0
brp--brp.pm-p1.pctl-MAX5_N8192;MC;417.0;437.0
fgf--fgf.sm-bindings.pctl;MC;4768.0;5335.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;1312.0;2685.0
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;429.0;429.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;817.0;2295.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;978.0;2413.0
polling--poll14.sm-s1_before_s2.csl;MC;580.0;581.0
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;516.0;445.0
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;2241.0;2283.0


==> plotdata/scatterplot-SVI-iters-vs-II-iters-2.csv <==
benchmark;modeltype;SVI-iters;II-iters
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;232192.0;349629.0
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;104534.0;109587.0
consensus--coin4.nm-steps_min.pctl-K16;MDP;37783.0;98417.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;267817.0;365537.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;216425.0;279081.0


==> plotdata/scatterplot-SVI-iters-vs-II-iters-3.csv <==
benchmark;modeltype;SVI-iters;II-iters
knacl--knacl.sm-time.pctl-N32;MC;3654734.0;6610869.0
knacl--knacl.sm-time.pctl-N36;MC;15063675.0;27994659.0
knacl--knacl.sm-time.pctl-N40;MC;61684926.0;117383233.0


==> plotdata/scatterplot-SVI-time-vs-II-time-0.csv <==
benchmark;modeltype;SVI-time;II-time
egl--egl.pm-messagesA.pctl-N10_L8;MC;0.001;0.001
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;0.247;0.25
herman--herman13.pm-steps.pctl;MC;2.235;2.509
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;0.012;0.013
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;1.567;1.577
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;1.098;1.666
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;0.496;0.511
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;0.053;0.087
csma--csma4_2.nm-all_before_max.pctl;MDP;1.24;1.399
leader_sync--leader_sync5_8.pm-time.pctl;MC;0.026;0.027
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;0.092;0.092
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;1.07;1.116
tandem-tandem.sm-first_queue_full.csl-c511;MC;0.635;1.523
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;0.002;0.002
leader_sync--leader_sync5_3.pm-time.pctl;MC;0.001;0.0
egl--egl.pm-messagesA.pctl-N10_L4;MC;0.0;0.001
asyncleader--leader5.nm-rounds.pctl;MDP;0.103;0.137
nand--nand.pm-reliable.pctl-N40_K7;MC;3.208;3.172
herman--herman11.pm-steps.pctl;MC;0.106;0.12
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.069;0.075
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;0.65;0.662
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;0.225;0.255
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;0.09;0.092
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;0.198;0.306
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;0.252;0.26
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;0.723;0.727
brp--brp.pm-p1.pctl-MAX4_N4096;MC;2.171;2.472
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;0.26;0.241
polling--poll12.sm-s1_before_s2.csl;MC;1.143;1.168
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.037;0.04
consensus--coin2.nm-steps_min.pctl-K16;MDP;0.723;1.49
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;0.012;0.012
csma--csma3_4.nm-all_before_max.pctl;MDP;2.003;2.003
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;1.24;1.262
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.13;0.141
nand--nand.pm-reliable.pctl-N40_K4;MC;1.729;1.681
csma--csma2_6.nm-all_before_max.pctl;MDP;0.056;0.056
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;0.61;0.613
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;0.352;0.336
asyncleader--leader6.nm-rounds.pctl;MDP;1.416;1.889
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;1.552;1.53
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;0.001;0.001
herman--herman9.pm-steps.pctl;MC;0.006;0.008
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;0.254;0.331
brp--brp.pm-p1.pctl-MAX3_N2048;MC;0.304;0.347
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;2.729;2.725
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;0.086;0.085
brp--brp.pm-p1.pctl-MAX2_N1024;MC;0.061;0.06
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;0.001;0.003
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;0.001;0.001
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;0.001;0.002
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;0.063;0.065
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;0.0;0.0
leader_sync--leader_sync6_8.pm-time.pctl;MC;0.333;0.347
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;0.012;0.031
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;0.116;0.12
leader_sync--leader_sync6_3.pm-time.pctl;MC;0.002;0.001
tandem-tandem.sm-first_queue_full.csl-c255;MC;0.152;0.301
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;0.864;0.967
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;1.443;1.444
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;1.75;1.859
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;0.318;0.264
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;0.1;0.1
egl--egl.pm-messagesA.pctl-N5_L4;MC;0.0;0.0
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;0.576;0.583
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.038;0.095
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;3.491;3.677
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;0.735;0.786
egl--egl.pm-messagesA.pctl-N5_L8;MC;0.0;0.0
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;0.228;0.184
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;2.32;3.38
nand--nand.pm-reliable.pctl-N20_K4;MC;0.118;0.114
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;1.273;1.284
firewire--firewire.nm-time_sending.pctl-delay3;MDP;0.037;0.115
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;0.305;0.399
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;0.815;0.818


==> plotdata/scatterplot-SVI-time-vs-II-time-1.csv <==
benchmark;modeltype;SVI-time;II-time
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;10.118;10.278
uav--uav.nm-multi.pctl-COUNTER10;MDP;9.765;10.873
asyncleader--leader7.nm-rounds.pctl;MDP;17.374;21.982
fgf--fgf.sm-prob.pctl;MC;9.715;11.523
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.471;5.56
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;4.292;6.174
fgf--fgf.sm-bound.pctl;MC;15.978;17.423
peer2peer--peer2peer4_5.sm-time.pctl;MC;1.802;6.879
fgf--fgf.sm-time.pctl;MC;19.723;29.271
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;24.857;24.635
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;16.325;15.558
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;9.173;7.736
tandem-tandem.sm-first_queue_full.csl-c1023;MC;2.6;7.567
consensus--coin4.nm-steps_min.pctl-K4;MDP;5.31;10.675
ij--ij16.nm-steps.pctl;MDP;20.855;19.157
firewire--firewire.nm-time_sending.pctl-delay100;MDP;5.668;5.589
uav--uav.nm-multi.pctl-COUNTER20;MDP;22.245;24.439
brp--brp.pm-p1.pctl-MAX5_N8192;MC;9.548;10.649
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;11.228;14.615
nand--nand.pm-reliable.pctl-N60_K2;MC;4.635;4.676
fgf--fgf.sm-bindings.pctl;MC;14.268;16.43
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;14.486;30.187
firewire--firewire.nm-time_sending.pctl-delay36;MDP;4.272;5.263
herman--herman15.pm-steps.pctl;MC;28.786;32.739
polling--poll14.sm-s1_before_s2.csl;MC;9.319;10.031
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;7.41;7.157


==> plotdata/scatterplot-SVI-time-vs-II-time-2.csv <==
benchmark;modeltype;SVI-time;II-time
tandem-tandem.sm-first_queue_full.csl-c2047;MC;10.469;40.703
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;111.336;171.441
uav--uav.nm-multi.pctl-COUNTER30;MDP;44.785;49.027
uav--uav.nm-multi.pctl-COUNTER40;MDP;68.788;78.778
asyncleader--leader8.nm-rounds.pctl;MDP;206.552;250.953
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;88.815;141.177
knacl--knacl.sm-time.pctl-N32;MC;37.717;68.895
knacl--knacl.sm-time.pctl-N36;MC;197.49;360.398
polling--poll16.sm-s1_before_s2.csl;MC;44.009;46.45
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;51.997;50.011
polling--poll18.sm-s1_before_s2.csl;MC;232.754;234.049
ij--ij18.nm-steps.pctl;MDP;125.974;117.782


==> plotdata/scatterplot-SVI-time-vs-II-time-3.csv <==
benchmark;modeltype;SVI-time;II-time
csma--csma4_4.nm-all_before_max.pctl;MDP;406.902;438.094
ij--ij20.nm-steps.pctl;MDP;742.787;702.441
consensus--coin4.nm-steps_min.pctl-K16;MDP;439.996;1691.731
consensus--coin6.nm-steps_min.pctl-K4;MDP;1551.393;3203.331
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;1873.622;2653.079
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;1389.508;3985.734
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;195.86;495.582
knacl--knacl.sm-time.pctl-N40;MC;981.36;1957.331


==> plotdata/scatterplot-SVI-time-vs-PRISM-time-0.csv <==
benchmark;modeltype;SVI-time;PRISM-time
herman--herman13.pm-steps.pctl;MC;2.235;3.006
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;0.012;1.547
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;0.496;2.74
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;0.002;0.771
leader_sync--leader_sync5_3.pm-time.pctl;MC;0.001;2.376
herman--herman11.pm-steps.pctl;MC;0.106;0.482
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;0.012;0.254
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;0.001;0.47
herman--herman9.pm-steps.pctl;MC;0.006;0.146
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;0.001;0.659
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;0.001;0.451
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;0.001;0.624
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;0.063;0.985
tandem-tandem.sm-first_queue_full.csl-c255;MC;0.152;3.933
egl--egl.pm-messagesA.pctl-N5_L4;MC;0.0;3.036


==> plotdata/scatterplot-SVI-time-vs-PRISM-time-1.csv <==
benchmark;modeltype;SVI-time;PRISM-time
tandem-tandem.sm-first_queue_full.csl-c511;MC;0.635;24.863
asyncleader--leader5.nm-rounds.pctl;MDP;0.103;6.222
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;0.26;9.24
polling--poll12.sm-s1_before_s2.csl;MC;1.143;35.958
consensus--coin2.nm-steps_min.pctl-K16;MDP;0.723;19.306
peer2peer--peer2peer4_5.sm-time.pctl;MC;1.802;9.395
csma--csma2_6.nm-all_before_max.pctl;MDP;0.056;8.24
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;1.552;23.873
brp--brp.pm-p1.pctl-MAX2_N1024;MC;0.061;12.913
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;11.228;1.774
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;0.116;6.51
leader_sync--leader_sync6_3.pm-time.pctl;MC;0.002;34.908
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;1.75;7.46
herman--herman15.pm-steps.pctl;MC;28.786;33.566
egl--egl.pm-messagesA.pctl-N5_L8;MC;0.0;7.444
nand--nand.pm-reliable.pctl-N20_K4;MC;0.118;14.163
firewire--firewire.nm-time_sending.pctl-delay3;MDP;0.037;5.33


==> plotdata/scatterplot-SVI-time-vs-PRISM-time-2.csv <==
benchmark;modeltype;SVI-time;PRISM-time
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;1.567;204.203
csma--csma4_2.nm-all_before_max.pctl;MDP;1.24;79.588
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;111.336;6.49
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;0.225;63.237
brp--brp.pm-p1.pctl-MAX4_N4096;MC;2.171;267.35
csma--csma3_4.nm-all_before_max.pctl;MDP;2.003;92.349
tandem-tandem.sm-first_queue_full.csl-c1023;MC;2.6;181.703
nand--nand.pm-reliable.pctl-N40_K4;MC;1.729;265.98
consensus--coin4.nm-steps_min.pctl-K4;MDP;5.31;241.666
ij--ij16.nm-steps.pctl;MDP;20.855;110.723
asyncleader--leader6.nm-rounds.pctl;MDP;1.416;85.327
brp--brp.pm-p1.pctl-MAX3_N2048;MC;0.304;58.696
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;0.864;393.777
polling--poll14.sm-s1_before_s2.csl;MC;9.319;208.642
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;1.273;156.76
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;0.815;99.185


==> plotdata/scatterplot-SVI-time-vs-PRISM-time-3.csv <==
benchmark;modeltype;SVI-time;PRISM-time
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;10.118;2739.2046000000005
egl--egl.pm-messagesA.pctl-N10_L8;MC;0.001;2739.2046000000005
tandem-tandem.sm-first_queue_full.csl-c2047;MC;10.469;1612.595
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;0.247;2739.2046000000005
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;1.098;2739.2046000000005
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;0.053;2739.2046000000005
leader_sync--leader_sync5_8.pm-time.pctl;MC;0.026;2739.2046000000005
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;0.092;2739.2046000000005
uav--uav.nm-multi.pctl-COUNTER10;MDP;9.765;2739.2046000000005
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;1.07;2739.2046000000005
uav--uav.nm-multi.pctl-COUNTER30;MDP;44.785;2739.2046000000005
uav--uav.nm-multi.pctl-COUNTER40;MDP;68.788;2739.2046000000005
asyncleader--leader7.nm-rounds.pctl;MDP;17.374;2739.2046000000005
asyncleader--leader8.nm-rounds.pctl;MDP;206.552;2739.2046000000005
fgf--fgf.sm-prob.pctl;MC;9.715;2739.2046000000005
egl--egl.pm-messagesA.pctl-N10_L4;MC;0.0;1391.225
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;88.815;2739.2046000000005
nand--nand.pm-reliable.pctl-N40_K7;MC;3.208;772.95
csma--csma4_4.nm-all_before_max.pctl;MDP;406.902;2739.2046000000005
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.471;2739.2046000000005
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.069;2739.2046000000005
ij--ij20.nm-steps.pctl;MDP;742.787;2739.2046000000005
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;0.65;2739.2046000000005
knacl--knacl.sm-time.pctl-N32;MC;37.717;410.863
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;4.292;2739.2046000000005
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;0.09;2739.2046000000005
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;0.198;2739.2046000000005
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;0.252;2739.2046000000005
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;0.723;2739.2046000000005
knacl--knacl.sm-time.pctl-N36;MC;197.49;2300.887
fgf--fgf.sm-bound.pctl;MC;15.978;2739.2046000000005
consensus--coin4.nm-steps_min.pctl-K16;MDP;439.996;2739.2046000000005
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.037;2739.2046000000005
polling--poll16.sm-s1_before_s2.csl;MC;44.009;1137.617
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;51.997;2739.2046000000005
fgf--fgf.sm-time.pctl;MC;19.723;2739.2046000000005
consensus--coin6.nm-steps_min.pctl-K4;MDP;1551.393;2739.2046000000005
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;24.857;2739.2046000000005
polling--poll18.sm-s1_before_s2.csl;MC;232.754;2739.2046000000005
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;1.24;2739.2046000000005
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.13;2739.2046000000005
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;16.325;2739.2046000000005
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;9.173;2739.2046000000005
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;0.61;2739.2046000000005
firewire--firewire.nm-time_sending.pctl-delay100;MDP;5.668;2739.2046000000005
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;0.352;2739.2046000000005
embedded--embedded.sm-danger_time.csl-MAX_COUNT5000;MC;2739.2046000000005;1890.215
ij--ij18.nm-steps.pctl;MDP;125.974;2739.2046000000005
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;0.254;2739.2046000000005
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;2.729;2739.2046000000005
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;0.086;2739.2046000000005
uav--uav.nm-multi.pctl-COUNTER20;MDP;22.245;2739.2046000000005
brp--brp.pm-p1.pctl-MAX5_N8192;MC;9.548;1373.006
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;1873.622;76.456
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;0.0;2739.2046000000005
leader_sync--leader_sync6_8.pm-time.pctl;MC;0.333;2739.2046000000005
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;0.012;2739.2046000000005
nand--nand.pm-reliable.pctl-N60_K2;MC;4.635;499.53
fgf--fgf.sm-bindings.pctl;MC;14.268;2739.2046000000005
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;14.486;2739.2046000000005
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;1.443;2739.2046000000005
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;1389.508;2739.2046000000005
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;195.86;2739.2046000000005
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;0.318;2739.2046000000005
firewire--firewire.nm-time_sending.pctl-delay36;MDP;4.272;1052.212
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;0.1;2739.2046000000005
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;0.576;2739.2046000000005
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.038;2739.2046000000005
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;3.491;2490.186
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;0.735;2739.2046000000005
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;0.228;2739.2046000000005
knacl--knacl.sm-time.pctl-N40;MC;981.36;2739.2046000000005
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;2.32;2739.2046000000005
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;7.41;2739.2046000000005
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;0.305;2739.2046000000005


==> plotdata/scatterplot-nbSVI-iters-vs-II-iters-0.csv <==
benchmark;modeltype;nbSVI-iters;II-iters
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;18.0;18.0
egl--egl.pm-messagesA.pctl-N10_L8;MC;18.0;19.0
tandem-tandem.sm-first_queue_full.csl-c2047;MC;9.0;9.0
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;29.0;30.0
herman--herman13.pm-steps.pctl;MC;143.0;153.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;5.0;5.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;3.0;3.0
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;61.0;65.0
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;7.0;7.0
csma--csma4_2.nm-all_before_max.pctl;MDP;23.0;23.0
leader_sync--leader_sync5_8.pm-time.pctl;MC;2.0;5.0
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;7.0;7.0
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;27.0;27.0
asyncleader--leader7.nm-rounds.pctl;MDP;34.0;43.0
asyncleader--leader8.nm-rounds.pctl;MDP;39.0;47.0
tandem-tandem.sm-first_queue_full.csl-c511;MC;9.0;9.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;2.0;3.0
leader_sync--leader_sync5_3.pm-time.pctl;MC;2.0;11.0
egl--egl.pm-messagesA.pctl-N10_L4;MC;10.0;11.0
asyncleader--leader5.nm-rounds.pctl;MDP;28.0;35.0
nand--nand.pm-reliable.pctl-N40_K7;MC;1.0;1.0
csma--csma4_4.nm-all_before_max.pctl;MDP;29.0;31.0
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.0;5.0
herman--herman11.pm-steps.pctl;MC;97.0;101.0
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;50.0;49.0
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;192.0;194.0
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;15.0;22.0
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;19.0;22.0
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;43.0;42.0
brp--brp.pm-p1.pctl-MAX4_N4096;MC;229.0;243.0
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;24.0;9.0
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;42.0;41.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;23.0;5.0
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;63.0;67.0
peer2peer--peer2peer4_5.sm-time.pctl;MC;1.0;1.0
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;48.0;48.0
csma--csma3_4.nm-all_before_max.pctl;MDP;19.0;17.0
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;7.0;7.0
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;60.0;59.0
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;30.0;9.0
tandem-tandem.sm-first_queue_full.csl-c1023;MC;9.0;9.0
nand--nand.pm-reliable.pctl-N40_K4;MC;1.0;1.0
csma--csma2_6.nm-all_before_max.pctl;MDP;33.0;47.0
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;7.0;7.0
firewire--firewire.nm-time_sending.pctl-delay100;MDP;6.0;1.0
asyncleader--leader6.nm-rounds.pctl;MDP;30.0;39.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;13.0;5.0
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;6.0;7.0
herman--herman9.pm-steps.pctl;MC;61.0;65.0
brp--brp.pm-p1.pctl-MAX3_N2048;MC;130.0;141.0
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;7.0;7.0
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;18.0;18.0
brp--brp.pm-p1.pctl-MAX2_N1024;MC;78.0;85.0
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;7.0;7.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;2.0;3.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;2.0;3.0
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;62.0;67.0
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;15.0;15.0
leader_sync--leader_sync6_8.pm-time.pctl;MC;2.0;5.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;5.0;5.0
leader_sync--leader_sync6_3.pm-time.pctl;MC;2.0;15.0
tandem-tandem.sm-first_queue_full.csl-c255;MC;9.0;9.0
nand--nand.pm-reliable.pctl-N60_K2;MC;1.0;1.0
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;52.0;52.0
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;61.0;65.0
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;48.0;48.0
firewire--firewire.nm-time_sending.pctl-delay36;MDP;84.0;117.0
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;7.0;7.0
egl--egl.pm-messagesA.pctl-N5_L4;MC;10.0;11.0
herman--herman15.pm-steps.pctl;MC;195.0;213.0
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;18.0;18.0
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;44.0;43.0
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;23.0;30.0
egl--egl.pm-messagesA.pctl-N5_L8;MC;18.0;19.0
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;168.0;170.0
nand--nand.pm-reliable.pctl-N20_K4;MC;1.0;1.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;3.0;3.0
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;7.0;7.0
firewire--firewire.nm-time_sending.pctl-delay3;MDP;77.0;97.0
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;180.0;182.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.0;5.0


==> plotdata/scatterplot-nbSVI-iters-vs-II-iters-1.csv <==
benchmark;modeltype;nbSVI-iters;II-iters
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;8775.0;4637.0
uav--uav.nm-multi.pctl-COUNTER10;MDP;9326.0;11214.0
uav--uav.nm-multi.pctl-COUNTER30;MDP;6493.0;8126.0
uav--uav.nm-multi.pctl-COUNTER40;MDP;6506.0;8198.0
fgf--fgf.sm-prob.pctl;MC;3265.0;3743.0
ij--ij20.nm-steps.pctl;MDP;2334.0;1461.0
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;3598.0;1697.0
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;1014.0;317.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;1757.0;2679.0
fgf--fgf.sm-bound.pctl;MC;5352.0;5709.0
polling--poll12.sm-s1_before_s2.csl;MC;612.0;613.0
consensus--coin2.nm-steps_min.pctl-K16;MDP;8861.0;15343.0
polling--poll16.sm-s1_before_s2.csl;MC;556.0;557.0
fgf--fgf.sm-time.pctl;MC;6616.0;7327.0
consensus--coin6.nm-steps_min.pctl-K4;MDP;4848.0;7369.0
polling--poll18.sm-s1_before_s2.csl;MC;537.0;537.0
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;3862.0;461.0
consensus--coin4.nm-steps_min.pctl-K4;MDP;2067.0;2673.0
ij--ij16.nm-steps.pctl;MDP;1492.0;839.0
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;2048.0;881.0
ij--ij18.nm-steps.pctl;MDP;1897.0;1117.0
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;1551.0;659.0
uav--uav.nm-multi.pctl-COUNTER20;MDP;6486.0;8020.0
brp--brp.pm-p1.pctl-MAX5_N8192;MC;417.0;437.0
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;517.0;217.0
fgf--fgf.sm-bindings.pctl;MC;4768.0;5335.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;1312.0;2685.0
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;860.0;429.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;817.0;2295.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;978.0;2413.0
polling--poll14.sm-s1_before_s2.csl;MC;580.0;581.0
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;1649.0;445.0
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;4945.0;2283.0


==> plotdata/scatterplot-nbSVI-iters-vs-II-iters-2.csv <==
benchmark;modeltype;nbSVI-iters;II-iters
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;232192.0;349629.0
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;169136.0;109587.0
consensus--coin4.nm-steps_min.pctl-K16;MDP;37783.0;98417.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;267817.0;365537.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;216425.0;279081.0


==> plotdata/scatterplot-nbSVI-iters-vs-II-iters-3.csv <==
benchmark;modeltype;nbSVI-iters;II-iters
knacl--knacl.sm-time.pctl-N32;MC;3654734.0;6610869.0
knacl--knacl.sm-time.pctl-N36;MC;15063675.0;27994659.0
knacl--knacl.sm-time.pctl-N40;MC;61684926.0;117383233.0


==> plotdata/scatterplot-nbSVI-time-vs-II-time-0.csv <==
benchmark;modeltype;nbSVI-time;II-time
egl--egl.pm-messagesA.pctl-N10_L8;MC;0.001;0.001
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;0.246;0.25
herman--herman13.pm-steps.pctl;MC;2.244;2.509
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;0.013;0.013
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;1.56;1.577
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;2.121;1.666
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;0.493;0.511
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;0.033;0.087
csma--csma4_2.nm-all_before_max.pctl;MDP;1.272;1.399
leader_sync--leader_sync5_8.pm-time.pctl;MC;0.026;0.027
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;0.091;0.092
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;1.07;1.116
tandem-tandem.sm-first_queue_full.csl-c511;MC;0.636;1.523
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;0.002;0.002
leader_sync--leader_sync5_3.pm-time.pctl;MC;0.001;0.0
egl--egl.pm-messagesA.pctl-N10_L4;MC;0.0;0.001
asyncleader--leader5.nm-rounds.pctl;MDP;0.054;0.137
nand--nand.pm-reliable.pctl-N40_K7;MC;3.259;3.172
herman--herman11.pm-steps.pctl;MC;0.105;0.12
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.054;0.075
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;0.646;0.662
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;0.458;0.255
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;0.09;0.092
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;0.291;0.306
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;0.252;0.26
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;0.724;0.727
brp--brp.pm-p1.pctl-MAX4_N4096;MC;2.173;2.472
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;0.259;0.241
polling--poll12.sm-s1_before_s2.csl;MC;1.14;1.168
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.029;0.04
consensus--coin2.nm-steps_min.pctl-K16;MDP;0.675;1.49
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;0.012;0.012
csma--csma3_4.nm-all_before_max.pctl;MDP;2.024;2.003
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;1.233;1.262
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.103;0.141
nand--nand.pm-reliable.pctl-N40_K4;MC;1.764;1.681
csma--csma2_6.nm-all_before_max.pctl;MDP;0.057;0.056
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;0.596;0.613
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;0.589;0.336
asyncleader--leader6.nm-rounds.pctl;MDP;0.735;1.889
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;1.551;1.53
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;0.001;0.001
herman--herman9.pm-steps.pctl;MC;0.006;0.008
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;0.325;0.331
brp--brp.pm-p1.pctl-MAX3_N2048;MC;0.32;0.347
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;2.82;2.725
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;0.127;0.085
brp--brp.pm-p1.pctl-MAX2_N1024;MC;0.062;0.06
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;0.001;0.003
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;0.001;0.001
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;0.001;0.002
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;0.064;0.065
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;0.0;0.0
leader_sync--leader_sync6_8.pm-time.pctl;MC;0.347;0.347
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;0.048;0.031
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;0.117;0.12
leader_sync--leader_sync6_3.pm-time.pctl;MC;0.002;0.001
tandem-tandem.sm-first_queue_full.csl-c255;MC;0.149;0.301
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;1.125;0.967
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;1.463;1.444
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;1.755;1.859
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;0.278;0.264
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;0.1;0.1
egl--egl.pm-messagesA.pctl-N5_L4;MC;0.0;0.0
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;0.582;0.583
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.041;0.095
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;0.752;0.786
egl--egl.pm-messagesA.pctl-N5_L8;MC;0.0;0.0
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;0.165;0.184
nand--nand.pm-reliable.pctl-N20_K4;MC;0.119;0.114
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;1.272;1.284
firewire--firewire.nm-time_sending.pctl-delay3;MDP;0.008;0.115
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;0.306;0.399
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;0.814;0.818


==> plotdata/scatterplot-nbSVI-time-vs-II-time-1.csv <==
benchmark;modeltype;nbSVI-time;II-time
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;10.365;10.278
uav--uav.nm-multi.pctl-COUNTER10;MDP;9.62;10.873
asyncleader--leader7.nm-rounds.pctl;MDP;9.265;21.982
fgf--fgf.sm-prob.pctl;MC;9.895;11.523
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;5.501;5.56
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;9.68;6.174
fgf--fgf.sm-bound.pctl;MC;16.03;17.423
peer2peer--peer2peer4_5.sm-time.pctl;MC;1.831;6.879
fgf--fgf.sm-time.pctl;MC;19.988;29.271
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;24.826;24.635
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;25.329;15.558
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;9.069;7.736
tandem-tandem.sm-first_queue_full.csl-c1023;MC;2.638;7.567
consensus--coin4.nm-steps_min.pctl-K4;MDP;5.259;10.675
ij--ij16.nm-steps.pctl;MDP;36.264;19.157
firewire--firewire.nm-time_sending.pctl-delay100;MDP;2.268;5.589
uav--uav.nm-multi.pctl-COUNTER20;MDP;21.932;24.439
brp--brp.pm-p1.pctl-MAX5_N8192;MC;9.586;10.649
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;11.23;14.615
nand--nand.pm-reliable.pctl-N60_K2;MC;4.624;4.676
fgf--fgf.sm-bindings.pctl;MC;14.448;16.43
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;14.507;30.187
firewire--firewire.nm-time_sending.pctl-delay36;MDP;1.107;5.263
herman--herman15.pm-steps.pctl;MC;28.823;32.739
polling--poll14.sm-s1_before_s2.csl;MC;9.348;10.031
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;5.017;3.677
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;5.482;3.38
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;6.951;7.157


==> plotdata/scatterplot-nbSVI-time-vs-II-time-2.csv <==
benchmark;modeltype;nbSVI-time;II-time
tandem-tandem.sm-first_queue_full.csl-c2047;MC;10.716;40.703
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;111.358;171.441
uav--uav.nm-multi.pctl-COUNTER30;MDP;43.991;49.027
uav--uav.nm-multi.pctl-COUNTER40;MDP;68.792;78.778
asyncleader--leader8.nm-rounds.pctl;MDP;112.383;250.953
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;148.925;141.177
knacl--knacl.sm-time.pctl-N32;MC;37.569;68.895
knacl--knacl.sm-time.pctl-N36;MC;197.587;360.398
polling--poll16.sm-s1_before_s2.csl;MC;44.686;46.45
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;51.852;50.011
polling--poll18.sm-s1_before_s2.csl;MC;214.843;234.049
ij--ij18.nm-steps.pctl;MDP;210.096;117.782


==> plotdata/scatterplot-nbSVI-time-vs-II-time-3.csv <==
benchmark;modeltype;nbSVI-time;II-time
csma--csma4_4.nm-all_before_max.pctl;MDP;409.678;438.094
ij--ij20.nm-steps.pctl;MDP;1131.957;702.441
consensus--coin4.nm-steps_min.pctl-K16;MDP;439.597;1691.731
consensus--coin6.nm-steps_min.pctl-K4;MDP;1540.376;3203.331
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;1898.216;2653.079
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;1418.757;3985.734
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;194.057;495.582
knacl--knacl.sm-time.pctl-N40;MC;974.181;1957.331


==> plotdata/scatterplot-topoSVI-iters-vs-topoII-iters-0.csv <==
benchmark;modeltype;topoSVI-iters;topoII-iters
tandem-tandem.sm-first_queue_full.csl-c2047;MC;9.0;9.0
herman--herman13.pm-steps.pctl;MC;215.0;234.0
leader_sync--leader_sync5_8.pm-time.pctl;MC;2.0;5.0
tandem-tandem.sm-first_queue_full.csl-c511;MC;9.0;9.0
leader_sync--leader_sync5_3.pm-time.pctl;MC;2.0;11.0
herman--herman11.pm-steps.pctl;MC;144.0;151.0
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;176.0;183.0
tandem-tandem.sm-first_queue_full.csl-c1023;MC;9.0;9.0
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;16.0;17.0
herman--herman9.pm-steps.pctl;MC;88.0;96.0
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;17.0;17.0
leader_sync--leader_sync6_8.pm-time.pctl;MC;2.0;5.0
leader_sync--leader_sync6_3.pm-time.pctl;MC;2.0;15.0
tandem-tandem.sm-first_queue_full.csl-c255;MC;9.0;9.0
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;237.0;241.0


==> plotdata/scatterplot-topoSVI-iters-vs-topoII-iters-1.csv <==
benchmark;modeltype;topoSVI-iters;topoII-iters
egl--egl.pm-messagesA.pctl-N10_L8;MC;2355.0;2355.0
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;15604.0;15604.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;6007.0;6007.0
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;4932.0;4972.0
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;921.0;921.0
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;2017.0;2017.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;682.0;682.0
fgf--fgf.sm-prob.pctl;MC;5204.0;9649.0
egl--egl.pm-messagesA.pctl-N10_L4;MC;1155.0;1155.0
asyncleader--leader5.nm-rounds.pctl;MDP;14646.0;14901.0
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;301.0;305.0
ij--ij20.nm-steps.pctl;MDP;8981.0;9833.0
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;1693.0;1697.0
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;5198.0;5208.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;1757.0;2679.0
fgf--fgf.sm-bound.pctl;MC;11464.0;14151.0
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;451.0;451.0
ij--ij22.nm-steps.pctl;MDP;12512.0;13601.0
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;6101.0;7184.0
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;370.0;375.0
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;274.0;274.0
ij--ij16.nm-steps.pctl;MDP;4169.0;4649.0
csma--csma2_6.nm-all_before_max.pctl;MDP;469.0;469.0
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;880.0;881.0
ij--ij18.nm-steps.pctl;MDP;6170.0;6857.0
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;659.0;659.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;561.0;561.0
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;594.0;594.0
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;370.0;370.0
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;254.0;260.0
fgf--fgf.sm-bindings.pctl;MC;10178.0;13291.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;1312.0;2685.0
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;11079.0;11134.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;978.0;2413.0
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;4209.0;4209.0
egl--egl.pm-messagesA.pctl-N5_L4;MC;390.0;390.0
herman--herman15.pm-steps.pctl;MC;299.0;331.0
egl--egl.pm-messagesA.pctl-N5_L8;MC;790.0;790.0
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;8682.0;8682.0
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;2241.0;2283.0
firewire--firewire.nm-time_sending.pctl-delay3;MDP;1872.0;1897.0
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;15606.0;15606.0


==> plotdata/scatterplot-topoSVI-iters-vs-topoII-iters-2.csv <==
benchmark;modeltype;topoSVI-iters;topoII-iters
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;94210.0;111209.0
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;41120.0;41120.0
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;109564.0;114618.0
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;24258.0;24258.0
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;30397.0;30397.0
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;98441.0;98441.0
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;46431.0;46431.0
brp--brp.pm-p1.pctl-MAX4_N4096;MC;233464.0;233464.0
polling--poll12.sm-s1_before_s2.csl;MC;18100.0;18193.0
consensus--coin2.nm-steps_min.pctl-K16;MDP;46588.0;78217.0
polling--poll16.sm-s1_before_s2.csl;MC;377476.0;377559.0
fgf--fgf.sm-time.pctl;MC;12846.0;17853.0
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;69864.0;69864.0
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;46649.0;46704.0
consensus--coin4.nm-steps_min.pctl-K4;MDP;150092.0;181637.0
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;62038.0;62038.0
asyncleader--leader6.nm-rounds.pctl;MDP;147552.0;148124.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;77021.0;77021.0
brp--brp.pm-p1.pctl-MAX3_N2048;MC;90106.0;90106.0
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;70843.0;70843.0
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;83298.0;83298.0
brp--brp.pm-p1.pctl-MAX2_N1024;MC;31740.0;31740.0
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;32330.0;38259.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;50463.0;50463.0
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;206740.0;243909.0
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;192708.0;192708.0
firewire--firewire.nm-time_sending.pctl-delay36;MDP;101490.0;101533.0
polling--poll14.sm-s1_before_s2.csl;MC;82585.0;82671.0
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;22966.0;22986.0
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;277181.0;277181.0
nand--nand.pm-reliable.pctl-N20_K4;MC;278870.0;278870.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;285625.0;285625.0
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;70869.0;70869.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;122860.0;122860.0


==> plotdata/scatterplot-topoSVI-iters-vs-topoII-iters-3.csv <==
benchmark;modeltype;topoSVI-iters;topoII-iters
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;7782186.0;7782186.0
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;483865.0;483865.0
csma--csma4_2.nm-all_before_max.pctl;MDP;593953.0;593953.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;804998.0;1289949.0
uav--uav.nm-multi.pctl-COUNTER10;MDP;646855.0;689432.0
uav--uav.nm-multi.pctl-COUNTER30;MDP;1862586.0;1903970.0
uav--uav.nm-multi.pctl-COUNTER40;MDP;2539653.0;2584594.0
asyncleader--leader7.nm-rounds.pctl;MDP;1463262.0;1464481.0
asyncleader--leader8.nm-rounds.pctl;MDP;14238663.0;14241137.0
nand--nand.pm-reliable.pctl-N40_K7;MC;6618778.0;6618778.0
csma--csma4_4.nm-all_before_max.pctl;MDP;118142067.0;118142067.0
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;963791.0;963791.0
knacl--knacl.sm-time.pctl-N32;MC;3577187.0;6610934.0
knacl--knacl.sm-time.pctl-N36;MC;14776769.0;27994734.0
consensus--coin4.nm-steps_min.pctl-K16;MDP;2647728.0;6466583.0
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;1780202.0;1780202.0
peer2peer--peer2peer4_5.sm-time.pctl;MC;1048575.0;1048575.0
consensus--coin6.nm-steps_min.pctl-K4;MDP;3953987.0;5166771.0
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;18497344.0;18497344.0
polling--poll18.sm-s1_before_s2.csl;MC;1704565.0;1704643.0
csma--csma3_4.nm-all_before_max.pctl;MDP;718348.0;718348.0
nand--nand.pm-reliable.pctl-N40_K4;MC;3624118.0;3624118.0
firewire--firewire.nm-time_sending.pctl-delay100;MDP;486632.0;486632.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT5000;MC;2226425.0;3244763.0
uav--uav.nm-multi.pctl-COUNTER20;MDP;1184925.0;1222636.0
brp--brp.pm-p1.pctl-MAX5_N8192;MC;573430.0;573430.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;1014151.0;1581085.0
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;704776.0;961557.0
nand--nand.pm-reliable.pctl-N60_K2;MC;7662180.0;7662180.0
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;1874060.0;1874060.0
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;817.0;271888169.3
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;734050.0;734050.0
knacl--knacl.sm-time.pctl-N40;MC;60625341.0;117383316.0
knacl--knacl.sm-time.pctl-N44;MC;247171063.0;271888169.3


==> plotdata/scatterplot-topoSVI-time-vs-topoII-time-0.csv <==
benchmark;modeltype;topoSVI-time;topoII-time
egl--egl.pm-messagesA.pctl-N10_L8;MC;0.001;0.002
multiobj_zeroconf-tb--zeroconf-tb2_14.nm-zeroconf-tb2_14_pareto.pctl;MDP;0.244;0.244
herman--herman13.pm-steps.pctl;MC;0.277;0.411
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline50;MDP;0.014;0.015
firewire_dl--firewire_dl.nm-deadline.pctl-delay100_deadline1000;MDP;2.103;2.104
ProcessorGrid--grid_3_empty.ma-time.csl;MDP;1.175;1.731
crowds--crowds.pm-positive.pctl-CrowdSize15_TotalRuns5;MC;0.554;0.584
multiobj_consensus--consensus2_3_2.nm-consensus2_3_2_pareto.pctl;MDP;0.09;0.088
csma--csma4_2.nm-all_before_max.pctl;MDP;1.286;1.284
leader_sync--leader_sync5_8.pm-time.pctl;MC;0.025;0.028
multiobj_consensus--consensus2_4_2.nm-consensus2_4_2_pareto.pctl;MDP;0.093;0.095
uav--uav.nm-multi.pctl-COUNTER10;MDP;2.592;3.172
multiobj_zeroconf-tb--zeroconf-tb4_14.nm-zeroconf-tb4_14_pareto.pctl;MDP;1.066;1.058
tandem-tandem.sm-first_queue_full.csl-c511;MC;0.761;1.682
firewire_abst--firewire_abst.nm-time_min.pctl-delay100;MDP;0.003;0.003
fgf--fgf.sm-prob.pctl;MC;1.016;1.803
leader_sync--leader_sync5_3.pm-time.pctl;MC;0.001;0.001
egl--egl.pm-messagesA.pctl-N10_L4;MC;0.001;0.001
asyncleader--leader5.nm-rounds.pctl;MDP;0.091;0.099
herman--herman11.pm-steps.pctl;MC;0.029;0.04
GoogleFileSystem--google_nd_40_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.074;0.077
multiobj_zeroconf--zeroconf8.nm-zeroconf8_pareto.pctl;MDP;0.633;0.67
wlan--wlan3.nm-num_collisions.pctl-COL0;MDP;0.233;0.261
multiobj_consensus--consensus3_3_2.nm-consensus3_3_2_pareto.pctl;MDP;0.1;0.1
mapk_cascade--mapk_cascade.sm-activated_time.csl-N2;MC;0.279;0.282
multiobj_consensus--consensus3_4_2.nm-consensus3_4_2_pareto.pctl;MDP;0.293;0.294
multiobj_zeroconf-tb--zeroconf-tb4_10.nm-zeroconf-tb4_10_pareto.pctl;MDP;0.72;0.72
brp--brp.pm-p1.pctl-MAX4_N4096;MC;0.226;0.236
fgf--fgf.sm-bound.pctl;MC;2.194;2.644
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resetfalse;MDP;0.296;0.316
polling--poll12.sm-s1_before_s2.csl;MC;0.659;0.738
GoogleFileSystem--google_nd_20_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.038;0.04
consensus--coin2.nm-steps_min.pctl-K16;MDP;0.593;1.433
crowds--crowds.pm-positive.pctl-CrowdSize5_TotalRuns5;MC;0.012;0.013
fgf--fgf.sm-time.pctl;MC;2.343;3.303
csma--csma3_4.nm-all_before_max.pctl;MDP;2.075;2.087
wlan_dl--wlan_dl3.nm-deadline.pctl-deadline100;MDP;1.261;1.286
GoogleFileSystem--google_nd_50_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.136;0.141
csma--csma2_6.nm-all_before_max.pctl;MDP;0.056;0.056
wlan_dl--wlan_dl2.nm-deadline.pctl-deadline100;MDP;0.626;0.645
PollingSystem--polling_2_3_3_conf.ma-time.csl;MDP;0.269;0.459
asyncleader--leader6.nm-rounds.pctl;MDP;1.195;1.255
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline50;MDP;1.576;1.576
zeroconf--zeroconf.nm-correct_max.pctl-K2_N1000_resettrue;MDP;0.002;0.002
herman--herman9.pm-steps.pctl;MC;0.003;0.004
PollingSystem--polling_2_4_2_conf.ma-time.csl;MDP;0.214;0.16
brp--brp.pm-p1.pctl-MAX3_N2048;MC;0.079;0.081
wlan_dl--wlan_dl4.nm-deadline.pctl-deadline100;MDP;2.762;2.842
multiobj_team--team2obj_3.nm-team2obj_3_pareto.pctl;MDP;0.114;0.114
brp--brp.pm-p1.pctl-MAX2_N1024;MC;0.023;0.023
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resettrue;MDP;0.004;0.005
firewire_abst--firewire_abst.nm-time_min.pctl-delay3;MDP;0.001;0.002
firewire_abst--firewire_abst.nm-time_min.pctl-delay36;MDP;0.002;0.002
brp--brp.pm-p1.pctl-MAX5_N8192;MC;0.583;0.609
crowds--crowds.pm-positive.pctl-CrowdSize10_TotalRuns5;MC;0.077;0.082
bluetooth--bluetooth.pm-time.pctl-mrec1;MC;0.0;0.0
leader_sync--leader_sync6_8.pm-time.pctl;MC;0.343;0.371
embedded--embedded.sm-danger_time.csl-MAX_COUNT5;MC;0.949;1.314
ProcessorGrid--grid_2_empty.ma-time.csl;MDP;0.023;0.034
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resettrue_deadline250;MDP;0.144;0.145
leader_sync--leader_sync6_3.pm-time.pctl;MC;0.002;0.004
tandem-tandem.sm-first_queue_full.csl-c255;MC;0.179;0.336
fgf--fgf.sm-bindings.pctl;MC;1.912;2.515
wlan--wlan4.nm-num_collisions.pctl-COL0;MDP;0.97;1.086
multiobj_team--team3obj_4.nm-team3obj_4_pareto.pctl;MDP;2.361;2.376
crowds--crowds.pm-positive.pctl-CrowdSize20_TotalRuns5;MC;2.405;2.517
multiobj_team--team3obj_3.nm-team3obj_3_pareto.pctl;MDP;0.331;0.331
multiobj_consensus--consensus2_5_2.nm-consensus2_5_2_pareto.pctl;MDP;0.104;0.074
egl--egl.pm-messagesA.pctl-N5_L4;MC;0.0;0.0
multiobj_team--team2obj_4.nm-team2obj_4_pareto.pctl;MDP;0.971;0.978
GoogleFileSystem--google_nd_30_5000_100000_min_service_level_1_severe_hardware_disaster.ma-time.csl;MDP;0.092;0.096
multiobj_consensus--consensus3_5_2.nm-consensus3_5_2_pareto.pctl;MDP;0.892;0.902
egl--egl.pm-messagesA.pctl-N5_L8;MC;0.0;0.001
multiobj_zeroconf--zeroconf4.nm-zeroconf4_pareto.pctl;MDP;0.189;0.231
PollingSystem--polling_2_3_4_conf.ma-time.csl;MDP;2.323;3.423
nand--nand.pm-reliable.pctl-N20_K4;MC;0.302;0.309
firewire_dl--firewire_dl.nm-deadline.pctl-delay36_deadline1000;MDP;1.564;1.564
firewire--firewire.nm-time_sending.pctl-delay3;MDP;0.054;0.047
multiobj_zeroconf--zeroconf6.nm-zeroconf6_pareto.pctl;MDP;0.381;0.382
firewire_dl--firewire_dl.nm-deadline.pctl-delay3_deadline1000;MDP;0.92;0.923


==> plotdata/scatterplot-topoSVI-time-vs-topoII-time-1.csv <==
benchmark;modeltype;topoSVI-time;topoII-time
multiobj_team--team2obj_5.nm-team2obj_5_pareto.pctl;MDP;17.166;17.42
embedded--embedded.sm-danger_time.csl-MAX_COUNT50;MC;7.897;12.607
uav--uav.nm-multi.pctl-COUNTER30;MDP;17.1;21.713
uav--uav.nm-multi.pctl-COUNTER40;MDP;32.214;39.751
asyncleader--leader7.nm-rounds.pctl;MDP;14.532;14.921
nand--nand.pm-reliable.pctl-N40_K7;MC;8.552;8.663
firewire_impl_dl--firewire_impl_dl.nm-deadline.pctl-delay3_deadline1000;MDP;6.671;6.65
PollingSystem--polling_2_4_3_conf.ma-time.csl;MDP;4.366;6.162
polling--poll16.sm-s1_before_s2.csl;MC;25.572;28.718
peer2peer--peer2peer4_5.sm-time.pctl;MC;4.634;9.564
wlan--wlan6.nm-num_collisions.pctl-COL0;MDP;19.377;20.865
zeroconf--zeroconf.nm-correct_max.pctl-K8_N1000_resetfalse;MDP;11.103;12.055
tandem-tandem.sm-first_queue_full.csl-c1023;MC;3.174;8.283
nand--nand.pm-reliable.pctl-N40_K4;MC;4.578;4.616
consensus--coin4.nm-steps_min.pctl-K4;MDP;4.902;8.311
ij--ij16.nm-steps.pctl;MDP;4.34;5.452
firewire--firewire.nm-time_sending.pctl-delay100;MDP;6.047;6.735
ij--ij18.nm-steps.pctl;MDP;32.896;34.975
uav--uav.nm-multi.pctl-COUNTER20;MDP;7.821;9.816
nand--nand.pm-reliable.pctl-N60_K2;MC;11.586;11.542
mapk_cascade--mapk_cascade.sm-activated_time.csl-N4;MC;13.838;30.169
firewire--firewire.nm-time_sending.pctl-delay36;MDP;4.044;4.59
herman--herman15.pm-steps.pctl;MC;2.555;4.096
polling--poll14.sm-s1_before_s2.csl;MC;5.175;5.713
wlan--wlan5.nm-num_collisions.pctl-COL0;MDP;4.359;4.756
wlan_dl--wlan_dl5.nm-deadline.pctl-deadline100;MDP;7.018;6.867


==> plotdata/scatterplot-topoSVI-time-vs-topoII-time-2.csv <==
benchmark;modeltype;topoSVI-time;topoII-time
tandem-tandem.sm-first_queue_full.csl-c2047;MC;14.099;44.834
asyncleader--leader8.nm-rounds.pctl;MDP;189.934;194.535
ProcessorGrid--grid_4_empty.ma-time.csl;MDP;91.278;145.672
csma--csma4_4.nm-all_before_max.pctl;MDP;373.994;374.885
ij--ij20.nm-steps.pctl;MDP;217.001;190.192
knacl--knacl.sm-time.pctl-N32;MC;27.43;51.011
knacl--knacl.sm-time.pctl-N36;MC;140.411;264.725
zeroconf_dl--zeroconf_dl.nm-deadline_max.pctl-K1_N1000_resetfalse_deadline250;MDP;51.726;51.823
multiobj_team--team3obj_5.nm-team3obj_5_pareto.pctl;MDP;41.154;41.09
polling--poll18.sm-s1_before_s2.csl;MC;130.881;150.07
embedded--embedded.sm-danger_time.csl-MAX_COUNT500;MC;103.431;160.897


==> plotdata/scatterplot-topoSVI-time-vs-topoII-time-3.csv <==
benchmark;modeltype;topoSVI-time;topoII-time
consensus--coin4.nm-steps_min.pctl-K16;MDP;376.078;1326.731
ij--ij22.nm-steps.pctl;MDP;1134.264;1042.707
consensus--coin6.nm-steps_min.pctl-K4;MDP;1768.558;2121.812
embedded--embedded.sm-danger_time.csl-MAX_COUNT5000;MC;1900.562;2793.285
mapk_cascade--mapk_cascade.sm-activated_time.csl-N8;MC;1427.003;3937.7052000000003
mapk_cascade--mapk_cascade.sm-activated_time.csl-N6;MC;183.08;487.738
knacl--knacl.sm-time.pctl-N40;MC;697.043;1418.696
knacl--knacl.sm-time.pctl-N44;MC;3579.732;3937.7052000000003

